Oddballness: universal anomaly detection with language models

We present a new method to detect anomalies in texts (in general: in sequences of any data), using language models, in a totally unsupervised manner. The method considers probabilities (likelihoods) generated by a language model, but instead of focusing on low-likelihood tokens, it considers a new metric introduced in this paper: oddballness. Oddballness measures how ``strange'' a given token is according to the language model. We demonstrate in grammatical error detection tasks (a specific case of text anomaly detection) that oddballness is better than just considering low-likelihood events, if a totally unsupervised setup is assumed.

==> scores-6ab4979e4629c5559feba452b7ca74c0cac89ebb.txt <==
19.501

==> scores-762845cc6d84981a04f0bc22e6e914a41079bba9.txt <==
47.30
